DEIM vs. leverage scores for time-parallel construction of problem-adapted basis functions

To tackle heterogeneous time-dependent problems, an algorithm that constructs problem-adapted basis functions in an embarrassingly parallel and local manner in time has recently been proposed in [Schleuss, Smetana, ter Maat, SIAM J. Sci. Comput., 2022+]. Several simulations of the problem are performed for only few time steps in parallel by starting at different, randomly drawn start time points. For this purpose, data-dependent probability distributions that are based on the (time-dependent) data functions of the problem, such as leverage scores, are employed. In this paper, we suggest as a key new contribution to perform a deterministic time point selection based on the (discrete) empirical interpolation method (DEIM) within the proposed algorithm. In numerical experiments we investigate the performance of a DEIM based time point selection and compare it to the leverage score sampling approach.

==> data_figures/SPE10_quantiles_rel_L2H1_S.dat <==
0.16945885 0.05767418 0.01257014 0.01062513 0.00888148 0.00786531 0.0065455  0.00460878 0.001532   0.00034379
0.84023673 0.57477587 0.44014348 0.37064996 0          0.31164653 0          0.2831544  0.25808932 0.17196735
0.11774227 0.09980794 0.09213104 0.08765103 0          0.08256886 0          0.07773943 0.07034813 0.05640794


==> data_figures/SPE10_rel_L2_over_time.dat <==
0.0 6.1212932301378725e-16 4.977507098781973e-16 1.4927587500638392e-15
0.02 1.0340601780141914e-11 2.296681063393031e-12 3.2412811215977525e-11
0.04 3.3564543434406286e-09 5.277810528282319e-10 1.0585759107789701e-08
0.06 1.2758656873632753e-07 2.267820184268958e-08 3.886193300961558e-07
0.08 1.4552537817383442e-06 2.9933364127821305e-07 4.0619841170740215e-06
0.1 7.113689283697528e-06 1.7831908715834316e-06 1.5953850842404437e-05
0.12 1.3586473312966569e-05 4.767387776824794e-06 1.4727929652599363e-05
0.14 3.5438221044281667e-06 2.9542420091687047e-06 2.2070049708437664e-05
0.16 1.5847205297238993e-05 5.451084833691456e-06 1.758136864663943e-05
0.18 1.6217391607576015e-05 1.6074544170615647e-06 1.7178286427195764e-05
0.2 8.324151454733136e-06 6.444988197187597e-06 1.1580894633872915e-05
0.22 1.4246302117754405e-05 8.21502651962167e-06 7.0725181352153385e-06
0.24 3.259841803928107e-05 4.291924987489937e-06 4.498355763930705e-06
0.26 4.672364405892098e-05 7.754974666011539e-06 2.733202690210529e-06
0.28 5.6846856642601667e-05 2.1869498507102534e-05 1.767930228045202e-06
0.3 6.481026795712213e-05 3.515915636194393e-05 1.2551908260241345e-06
0.32 7.435381208561383e-05 4.704212186819076e-05 9.714669733864902e-07
0.34 8.35016222476238e-05 5.760588384296692e-05 7.915816124092558e-07
0.36 9.136165564970646e-05 6.685867617181132e-05 6.69166481524717e-07
0.38 9.817001133402717e-05 7.448052888767857e-05 5.851276343086554e-07
0.4 0.0001033318046159903 8.078438800549652e-05 5.209357245558783e-07
0.42 0.00010765998411872 8.602631349144426e-05 4.776264204038847e-07
0.44 0.00011116261802145715 9.024800573230056e-05 4.4605491945611073e-07
0.46 0.00011375967086319367 9.34892199984834e-05 4.2104003472201235e-07
0.48 0.00011574169035951972 9.605941108851376e-05 4.037689472076325e-07
0.5 0.00011733781675217494 9.80148498033573e-05 3.8859529055675585e-07
0.52 0.00011860538485804105 9.948423414324845e-05 3.7642736049038586e-07
0.54 0.00011944429449758131 0.00010043484286642708 3.6958260268285956e-07
0.56 0.00012002800190761996 0.00010115192040211 3.6352229113035383e-07
0.58 0.00012020031901857793 0.00010167328348830077 3.593277374108853e-07
0.6 0.00012067563469504552 0.00010213903429194716 3.565005097379658e-07
0.62 0.00012072434134669028 0.00010233058203277922 3.5591182704532306e-07
0.64 0.00012070213268372283 0.0001025530228084465 3.5399919721929314e-07
0.66 0.0001208907500260736 0.00010269821749815261 3.5081096002419263e-07
0.68 0.00012085481556520792 0.00010287920631126034 3.4859571171359984e-07
0.7000000000000001 0.00012098758707254796 0.00010293348786663122 3.4801643548151817e-07
0.72 0.00012099439078742565 0.00010291510400262307 3.4765920275354946e-07
0.74 0.00012075619123510134 0.00010292610391970533 3.457087098419316e-07
0.76 0.00012096230500576069 0.00010305386026031337 3.4421953230265074e-07
0.78 0.00012111349050949881 0.00010286034455937356 3.435663427527584e-07
0.8 0.0001211586842965319 0.00010289977982003333 3.432719251348552e-07
0.8200000000000001 0.0001213128038312773 0.00010281542874768515 3.4235599934038537e-07
0.84 0.00012122986826466335 0.00010296140147528817 3.4137712144233e-07
0.86 0.00012111523090456415 0.00010290979495341097 3.4121769920487906e-07
0.88 0.00012118072887140417 0.00010299531308232998 3.4131268290212356e-07
0.9 0.00012116165274906394 0.00010314308539280958 3.4076065833104085e-07
0.92 0.00012121559791024793 0.00010318868783429775 3.4006729450080556e-07
0.9400000000000001 0.00012129411721025492 0.00010315197010694625 3.4055502244222613e-07
0.96 0.00012126117751698004 0.00010311997284407132 3.4054630639274055e-07
0.98 0.00012130147907242502 0.00010309586641351247 3.4105547665673806e-07
1.0 0.06661028952993196 0.15806347256538936 0.012836011326404642
1.02 0.025795437893811855 0.11961308924991186 0.002768741409091084
1.04 0.010698091696523903 0.09984345224387778 0.0007200904510116771
1.06 0.004647916434112429 0.08793534108161993 0.0002062946313807976
1.08 0.002108836346274659 0.08021228386896562 6.320151387763694e-05
1.1 0.0010329238649131865 0.07499634631266247 2.1782721836714935e-05
1.12 0.0005876523708463253 0.07136128089133276 8.321114657845147e-06
1.1400000000000001 0.0004245127279835005 0.06877048936032286 3.4418067497797303e-06
1.16 0.0003673710214450041 0.06689831251086654 1.5497263475858e-06
1.18 0.0003454226827308831 0.06551106818965023 8.048148044671854e-07
1.2 0.00033409716900475355 0.06447912109851979 5.20181836767532e-07
1.22 0.00032842066663953877 0.06370086198071077 4.2257447531193215e-07
1.24 0.0003235065045402493 0.0631095028726982 3.9386023149238104e-07
1.26 0.0003200785586546381 0.06265612222906855 3.830529861495504e-07
1.28 0.0003180702835783044 0.06230696579841731 3.804634358840839e-07
1.3 0.00031668511133993936 0.06204031712750741 3.769358084464868e-07
1.32 0.00031585533001174176 0.06183276432716972 3.7419260277681413e-07
1.34 0.0003148124860424954 0.061672191827610384 3.729248840334016e-07
1.36 0.0003141631706264203 0.061546478768591505 3.7221572575807526e-07
1.3800000000000001 0.00031373014768711955 0.06144825644482909 3.712071947375505e-07
1.4000000000000001 0.0003133435709296643 0.06137132979135686 3.7002391504699295e-07
1.42 0.0003131135722906095 0.06131094978806437 3.6973774995802996e-07
1.44 0.00031287450864225943 0.06126346132293747 3.695250163591471e-07
1.46 0.0003126545465399133 0.06122604137305609 3.693094123404367e-07
1.48 0.00031253322129222465 0.06119650283499127 3.6928628146685063e-07
1.5 0.0003123761582369105 0.06117314658202757 3.6899048950545066e-07
1.52 0.0003122521617584874 0.06115464927095096 3.687682130336515e-07
1.54 0.0003121543865262797 0.06113997785396275 3.685570935527249e-07
1.56 0.0003120773409859291 0.061128324170549767 3.684348459885502e-07
1.58 0.00031202384204294603 0.061119054722477494 3.6838607165957134e-07
1.6 0.0003119688360850451 0.061111671984543155 3.682575951998504e-07
1.62 0.00031193116052412805 0.06110578451641425 3.682560193971973e-07
1.6400000000000001 0.0003118946888194741 0.06110108381368878 3.6825393599111686e-07
1.6600000000000001 0.00031187802554804504 0.061097326335880754 3.6828217417053167e-07
1.68 0.0003118595251618289 0.061094319522739 3.682558456357705e-07
1.7 0.00031184490555802096 0.061091910891222886 3.682008479450635e-07
1.72 0.0003118333413590007 0.06108997951769425 3.681697304339879e-07
1.74 0.0003118205573092771 0.061088429371066864 3.6816710698261193e-07
1.76 0.0003118169259543268 0.06108718408526171 3.681647843780739e-07
1.78 0.0003118111658099023 0.06108618285316049 3.6816275749493377e-07
1.8 0.00031180658958748623 0.06108537719599153 3.6815698332138325e-07
1.82 0.00031180294983257443 0.061084728417431504 3.6814206350671944e-07
1.84 0.0003118000516457284 0.061084205594090196 3.681301591993333e-07
1.86 0.0003117977413670474 0.061083783986973755 3.68120649366251e-07
1.8800000000000001 0.00031179589771945066 0.06108344378385925 3.6811304344744e-07
1.9000000000000001 0.0003117944248768034 0.061083169102230966 3.681069536640539e-07
1.92 0.00031179324703403406 0.061082947197676665 3.681020726205661e-07
1.94 0.0003117923041535405 0.061082767834587916 3.680981565460108e-07
1.96 0.0003117915486274981 0.06108262278520193 3.6809501169515176e-07
1.98 0.00031179094265981625 0.06108250543034355 3.680924840506481e-07
2.0 0.00031179045620752775 0.061082410440826844 3.68090450652728e-07
2.02 0.0003117900653624499 0.061082333522914034 3.680888136610678e-07
2.04 0.0003117897510759085 0.0610822712147569 3.6808749481774437e-07
2.06 0.0003117894981541175 0.061082220723404204 3.680864314924613e-07
2.08 0.00031178929446452506 0.061082179794185947 3.680855736333447e-07
2.1 0.00031178913030830324 0.06108214660592309 3.6808488110362206e-07
2.12 0.00031178899792466203 0.061082119686787076 3.680843217692415e-07
2.14 0.00031178889109679484 0.06108209784668697 3.6808386967834136e-07
2.16 0.0003117888048401252 0.06108208012288184 3.680835041886123e-07
2.18 0.00031178873515464345 0.06108206573619995 3.6808320848197264e-07
2.2 0.00031178867882715276 0.061082054055777324 3.680829691842975e-07
2.22 0.0003117886332746425 0.06108204457063093 3.68082775383157e-07
2.24 0.0003117885964189672 0.061082036866724025 3.680826183822058e-07
2.2600000000000002 0.00031178856658660973 0.06108203060846458 3.6808249124450996e-07
2.2800000000000002 0.0003117885424294762 0.06108202552374981 3.6808238824129304e-07
2.3000000000000003 0.00031178852286059045 0.06108202139189888 3.680823046251129e-07
2.32 0.00031178850700280797 0.06108201803387936 3.6808223683840206e-07
2.34 0.0003117884941481395 0.061082015304410486 3.6808218185424445e-07
2.36 0.00031178848372460043 0.06108201308557369 3.680821372097673e-07
2.38 0.0003117884752700098 0.06108201128164072 3.6808210100247884e-07
2.4 0.00031178846841045134 0.061082009814876444 3.68082071627147e-07
2.42 0.00031178846284381266 0.061082008622145606 3.6808204771614276e-07
2.44 0.00031178845832520495 0.061082007652164864 3.6808202834089497e-07
2.46 0.0003117884546566863 0.061082006863271594 3.680820125793085e-07
2.48 0.00031178845167747425 0.06108200622160652 3.6808199980724765e-07
2.5 0.0003117884492578062 0.0610820056996596 3.6808198939145804e-07
2.52 0.0003117884472923188 0.06108200527506281 3.6808198093460295e-07
2.54 0.0003117884456952809 0.06108200492964164 3.680819740632759e-07
2.56 0.0003117884443974782 0.0610820046486149 3.680819685013086e-07
2.58 0.0003117884433428435 0.06108200441996491 3.6808196395248153e-07
2.6 0.0003117884424855418 0.06108200423392288 3.680819602586154e-07
2.62 0.00031178844178861217 0.06108200408254101 3.6808195727108226e-07
2.64 0.0003117884412220101 0.061082003959358463 3.680819548345288e-07
2.66 0.0003117884407612859 0.06108200385911695 3.6808195283351815e-07
2.68 0.0003117884403867057 0.06108200377753969 3.6808195121073214e-07
2.7 0.00031178844008202504 0.0610820037111534 3.6808194992080944e-07
2.72 0.00031178843983420255 0.061082003657125086 3.6808194884514043e-07
2.74 0.00031178843963281476 0.061082003613152275 3.6808194796255524e-07
2.7600000000000002 0.00031178843946888567 0.06108200357736476 3.6808194723408906e-07
2.7800000000000002 0.00031178843933552 0.061082003548237056 3.6808194665858867e-07
2.8000000000000003 0.00031178843922693885 0.06108200352452941 3.6808194618735645e-07
2.82 0.0003117884391387168 0.06108200350523262 3.6808194584090743e-07
2.84 0.00031178843906683846 0.06108200348952706 3.680819455369205e-07
2.86 0.0003117884390084111 0.06108200347674247 3.680819452403631e-07
2.88 0.0003117884389608793 0.06108200346633543 3.680819450685269e-07
2.9 0.00031178843892228433 0.061082003457863916 3.680819448566244e-07
2.92 0.0003117884388907214 0.06108200345096979 3.680819447429383e-07
2.94 0.0003117884388650904 0.061082003445356185 3.6808194463337525e-07
2.96 0.00031178843884424704 0.06108200344078775 3.680819445447153e-07
2.98 0.0003117884388273408 0.061082003437067885 3.680819444493119e-07
3.0 0.11520928372116124 0.2124004037396456 0.05074418856680488
3.02 0.18061992636839733 0.0885952060131945 0.009585600696092485
3.04 0.23129223298876184 0.03949276665520771 0.0022166882387875605
3.06 0.25968305004085535 0.017946612325001096 0.0005789364797431462
3.08 0.2746472441376324 0.008221458825205695 0.000170374257972459
3.1 0.282326714026181 0.0038143634986060166 5.6045103018381806e-05
3.12 0.28580195956678806 0.0018106727147044577 1.9700425123489483e-05
3.14 0.28722280160104624 0.0008886469225175277 7.351997083938975e-06
3.16 0.2876568233730129 0.0004622640451674057 2.8709831570709825e-06
3.18 0.28767718520013863 0.0002629137794469944 1.3475805822510257e-06
3.2 0.2875138402536949 0.00016694862523375633 9.13169455538191e-07
3.22 0.2872386248585798 0.00012090479657198675 8.079484788155975e-07
3.24 0.2870351226808243 9.88665473998707e-05 7.804057573148836e-07
3.2600000000000002 0.2868071782916607 8.70934261291498e-05 7.7148136238249e-07
3.2800000000000002 0.28666795566398257 8.097058411941437e-05 7.649383029345367e-07
3.3000000000000003 0.2865651503748688 7.769517961378666e-05 7.555657860033396e-07
3.3200000000000003 0.2864699605436007 7.58749363248899e-05 7.494476714221523e-07
3.34 0.2863500052080852 7.499649025017586e-05 7.419772595194339e-07
3.36 0.2862985394643585 7.439539460263889e-05 7.34637728728067e-07
3.38 0.28624224517802654 7.414853569660247e-05 7.292249929332268e-07
3.4 0.2861924708124313 7.399459793272483e-05 7.22371793681926e-07
3.42 0.2861629037794762 7.38761937267933e-05 7.154173123753274e-07
3.44 0.28614057249198643 7.379650346523063e-05 7.08152148155442e-07
3.46 0.28612370715172586 7.378132968994371e-05 7.001239287242147e-07
3.48 0.2861147034149054 7.375163030595399e-05 6.899824806828571e-07
3.5 0.2861107893597534 7.374636965961234e-05 6.808038647531847e-07
3.52 0.28611789580652736 7.375332717236596e-05 6.716488432653574e-07
3.54 0.28609621211582154 7.37493995928075e-05 6.665031369388631e-07
3.56 0.286085105635496 7.375087256127814e-05 6.632319555152916e-07
3.58 0.28608119055466946 7.375512184998132e-05 6.624200541044247e-07
3.6 0.28608040829529857 7.37505223478614e-05 6.623146902938485e-07
3.62 0.28607696530174365 7.374333643038819e-05 6.623144334848339e-07
3.64 0.2860755808339843 7.374328090731248e-05 6.623144702669539e-07
3.66 0.2860745290295646 7.37429828886645e-05 6.623146512079732e-07
3.68 0.28607372965305733 7.374965860898763e-05 6.623148890312703e-07
3.7 0.2860731219321427 7.374998309335053e-05 6.623151354813347e-07
3.72 0.2860726597984318 7.374962799444377e-05 6.623153657205016e-07
3.74 0.28607230830404895 7.374934922937886e-05 6.623155696442886e-07
3.7600000000000002 0.2860720409200584 7.374913132348865e-05 6.623157426331141e-07
3.7800000000000002 0.2860718374970547 7.374896165608236e-05 6.623158867199834e-07
3.8000000000000003 0.2860716827237774 7.37488300138998e-05 6.62316004039186e-07
3.8200000000000003 0.28607156496077074 7.374872819661325e-05 6.623160982390246e-07
3.84 0.2860714753569633 7.37486496671883e-05 6.623161731000166e-07
3.86 0.2860714071799274 7.374858924896258e-05 6.623162321642052e-07
3.88 0.28607135530771605 7.374854286585094e-05 6.623162781026529e-07
3.9 0.2860713158430066 7.374850732579479e-05 6.623163140967861e-07
3.92 0.28607128582000874 7.374848013962114e-05 6.62316342306053e-07
3.94 0.28607126298164876 7.374845937439424e-05 6.623163640641601e-07
3.96 0.2860712456101515 7.374844353397241e-05 6.623163807600968e-07
3.98 0.28607123239818943 7.374843146416565e-05 6.623163934272178e-07
4.0 0.28607122235081633 7.374842227631577e-05 6.623164036411125e-07
4.0200000000000005 0.2860712147108676 7.374841528846258e-05 6.623164111919067e-07
4.04 0.28607120890215915 7.374840997785872e-05 6.623164165072062e-07
4.0600000000000005 0.2860712044862641 7.374840594468015e-05 6.623164210976963e-07
4.08 0.28607120112960344 7.374840288333075e-05 6.62316424672166e-07
4.1 0.2860711985784072 7.374840056086743e-05 6.623164270540173e-07
4.12 0.28607119663962655 7.374839879972661e-05 6.623164289490972e-07
4.14 0.28607119516641927 7.374839746470591e-05 6.623164304686705e-07
4.16 0.2860711940471229 7.37483964530745e-05 6.623164313210395e-07
4.18 0.2860711931968127 7.374839568686581e-05 6.623164325320274e-07
4.2 0.28607119255092683 7.374839510640896e-05 6.623164328513101e-07
4.22 0.28607119206036974 7.374839466709326e-05 6.623164333949271e-07
4.24 0.286071191687833 7.374839433449458e-05 6.623164339154805e-07
4.26 0.2860711914049481 7.374839408279568e-05 6.623164342938564e-07
4.28 0.2860711911901693 7.374839389222531e-05 6.623164346039445e-07
4.3 0.2860711910271164 7.37483937480315e-05 6.623164343738094e-07
4.32 0.28607119090334593 7.374839363892714e-05 6.623164346028474e-07
4.34 0.28607119080940413 7.374839355645554e-05 6.623164348196708e-07
4.36 0.2860711907381042 7.374839349393854e-05 6.623164349653305e-07
4.38 0.28607119068399617 7.3748393446911e-05 6.623164348194641e-07
4.4 0.28607119064294256 7.37483934112058e-05 6.623164351739822e-07
4.42 0.28607119061179315 7.37483933841886e-05 6.623164348929086e-07
4.44 0.28607119058816255 7.374839336381206e-05 6.623164349582836e-07
4.46 0.28607119057023594 7.374839334836771e-05 6.623164350756485e-07
4.48 0.28607119055663466 7.374839333667112e-05 6.623164348081214e-07
4.5 0.2860711905463234 7.374839332785859e-05 6.623164348286912e-07
4.5200000000000005 0.28607119053850477 7.374839332108924e-05 6.623164346559867e-07
4.54 0.2860711905325709 7.374839331616063e-05 6.623164346546254e-07
4.5600000000000005 0.28607119052807634 7.374839331229522e-05 6.62316435175168e-07
4.58 0.28607119052466357 7.374839330945007e-05 6.623164349786385e-07
4.6000000000000005 0.28607119052208 7.374839330726015e-05 6.623164351006999e-07
4.62 0.28607119052012125 7.37483933056117e-05 6.623164351634297e-07
4.64 0.28607119051863605 7.374839330436843e-05 6.623164352000327e-07
4.66 0.2860711905175099 7.374839330338727e-05 6.623164349205445e-07
4.68 0.28607119051665425 7.37483933026244e-05 6.623164351835135e-07
4.7 0.28607119051600927 7.374839330207666e-05 6.623164348946311e-07
4.72 0.28607119051552005 7.374839330173897e-05 6.623164352094202e-07
4.74 0.28607119051514895 7.374839330142452e-05 6.623164349680215e-07
4.76 0.28607119051486624 7.374839330116305e-05 6.62316434748145e-07
4.78 0.2860711905146534 7.374839330105348e-05 6.623164348762796e-07
4.8 0.28607119051449287 7.374839330091729e-05 6.62316434846056e-07
4.82 0.2860711905143696 7.374839330078914e-05 6.623164351369543e-07
4.84 0.2860711905142767 7.374839330067524e-05 6.623164351127096e-07
4.86 0.28607119051420815 7.374839330060564e-05 6.623164348977412e-07
4.88 0.28607119051415353 7.37483933006111e-05 6.623164350675666e-07
4.9 0.2860711905141139 7.374839330061493e-05 6.623164347334971e-07
4.92 0.28607119051408203 7.374839330067077e-05 6.623164350968171e-07
4.94 0.28607119051406005 7.374839330058387e-05 6.623164349539163e-07
4.96 0.2860711905140431 7.374839330052462e-05 6.623164351447336e-07
4.98 0.28607119051403024 7.37483933004542e-05 6.623164350762924e-07
5.0 0.2860711905140187 7.374839330053666e-05 6.623164349953642e-07
5.0200000000000005 0.2860711905140114 7.374839330047293e-05 6.623164349906094e-07
5.04 0.2860711905140049 7.37483933004799e-05 6.623164349312864e-07
5.0600000000000005 0.28607119051399804 7.37483933005101e-05 6.623164349545431e-07
5.08 0.28607119051399554 7.374839330053096e-05 6.623164348606511e-07
5.1000000000000005 0.2860711905139948 7.374839330051574e-05 6.623164345477732e-07
5.12 0.2860711905139916 7.374839330048494e-05 6.623164346683325e-07
5.14 0.28607119051398916 7.374839330051283e-05 6.623164347602747e-07
5.16 0.286071190513987 7.374839330047571e-05 6.623164347050121e-07
5.18 0.2860711905139869 7.37483933004946e-05 6.623164349471177e-07
5.2 0.2860711905139887 7.374839330048754e-05 6.623164349471202e-07
5.22 0.2860711905139899 7.374839330046159e-05 6.623164349194034e-07
5.24 0.2860711905139906 7.374839330046788e-05 6.623164349105896e-07
5.26 0.2860711905139899 7.37483933004939e-05 6.623164350187366e-07
5.28 0.28607119051398877 7.374839330048559e-05 6.623164348324507e-07
5.3 0.2860711905139885 7.37483933004717e-05 6.623164348239366e-07
5.32 0.28607119051398555 7.374839330052398e-05 6.623164349828074e-07
5.34 0.28607119051398594 7.374839330047215e-05 6.623164349990458e-07
5.36 0.2860711905139852 7.374839330049695e-05 6.623164349699891e-07
5.38 0.2860711905139883 7.374839330047538e-05 6.623164350465236e-07
5.4 0.2860711905139878 7.374839330048559e-05 6.623164353128799e-07
5.42 0.2860711905139872 7.374839330047896e-05 6.623164349793521e-07
5.44 0.28607119051398455 7.374839330047835e-05 6.623164350363692e-07
5.46 0.2860711905139869 7.374839330047571e-05 6.623164351162611e-07
5.48 0.2860711905139884 7.374839330046697e-05 6.623164348889796e-07
5.5 0.28607119051398605 7.374839330047536e-05 6.623164350888585e-07
5.5200000000000005 0.3979670297491275 0.04626452371413548 0.00985928901162666
5.54 0.49087030375797475 0.04341920301420336 0.004356737149896874
5.5600000000000005 0.5702166154850066 0.03519272269630107 0.0019243480932928814
5.58 0.6382644448626544 0.02782243851616699 0.0009089311743721006
5.6000000000000005 0.6970525183692541 0.02222345395768013 0.000446525900344939
5.62 0.7481909077078299 0.017950916963457488 0.0002225564143275229
5.64 0.7933657638563825 0.01476687858239304 0.00011305869454002449
5.66 0.8331871594198624 0.012358748641098873 5.8059236640284083e-05
5.68 0.868735465867728 0.010634267233183593 3.292417703209967e-05
5.7 0.9008675791375569 0.009324348784688963 2.0718942195038566e-05
5.72 0.9305048106480426 0.00842662869809765 1.4943770901676456e-05
5.74 0.9577396491546469 0.007894196247149021 1.2237173205221467e-05
5.76 0.9832229595052545 0.007648238300235017 1.091902835124357e-05
5.78 1.011739057867668 0.007511707217433634 1.0178069583885859e-05
5.8 1.0441433418779704 0.007411471267689835 9.765685101189262e-06
5.82 1.080081569337485 0.007360558305672907 9.605801141662225e-06
5.84 1.1213965524612424 0.007312826512642796 9.516261475175918e-06
5.86 1.1688627305653274 0.007270080660257829 9.444776507773029e-06
5.88 1.2216738531833653 0.007223358126751245 9.328072238395422e-06
5.9 1.2807176789397958 0.007161786452128822 9.249636946764826e-06
5.92 1.3466931043781163 0.007089120934886786 9.127824672800648e-06
5.94 1.4192007923172418 0.007009444803776951 8.969621600254373e-06
5.96 1.4977076547064014 0.006901652010460777 8.81829098322539e-06
5.98 1.5789555188441624 0.006759736964849034 8.607442839833685e-06
6.0 1.6644410328018022 0.006588719870085465 8.371026634472366e-06
6.0200000000000005 1.7534875978567956 0.006386229553320787 8.086954599361538e-06
6.04 1.8408941432528045 0.00613793725179848 7.742058198848162e-06
6.0600000000000005 1.924197052136139 0.005860543498384726 7.371609399872327e-06
6.08 2.000817386266052 0.0055486613619161775 6.956185253388717e-06
6.1000000000000005 2.0681456276293853 0.005223046747101886 6.523371138555622e-06
6.12 2.1281497309632633 0.004869503478424312 6.054459531285332e-06
6.140000000000001 2.1726672266501326 0.004511562767580858 5.582906657840298e-06
6.16 2.2050176132626427 0.004145091976269968 5.1084485685687e-06
6.18 2.225114357876745 0.0037957130937975323 4.636399614924065e-06
6.2 2.234125672574759 0.0034634359544994447 4.1960874573937925e-06
6.22 2.2365281741890217 0.003149688114590539 3.790012097950725e-06
6.24 2.234056436232241 0.0028623745717630262 3.4137754754412007e-06
6.26 2.2277103511325844 0.00260315179152493 3.0802683151732427e-06
6.28 2.215292220153206 0.002369436800977212 2.7776748512163822e-06
6.3 2.195532351004295 0.0021520198011675145 2.4867070796942225e-06
6.32 2.1765855062975583 0.0019620067373486557 2.240236360504218e-06
6.34 2.1533668031389728 0.001795246658398769 2.021389806806263e-06
6.36 2.132049294204041 0.0016500304950426894 1.8300746502250304e-06
6.38 2.1084843873662082 0.0015223257986586706 1.6583670983467723e-06
6.4 2.083761399573445 0.0014187263481327912 1.5150834156790646e-06
6.42 2.058785647106755 0.0013263222530909022 1.3926801187707721e-06
6.44 2.0348884495592743 0.0012502920633437522 1.2926245928074913e-06
6.46 2.010123483375512 0.0011798195980305438 1.1990151022825094e-06
6.48 1.9864995192176669 0.0011233924170575105 1.1307398193307816e-06
6.5 1.963432747955726 0.001074140847990686 1.0710793154105999e-06
6.5200000000000005 1.9394443059725655 0.0010278684923893367 1.017646756814327e-06
6.54 1.9173364890404434 0.0009915191985640406 9.748396389796497e-07
6.5600000000000005 1.89282696446713 0.0009553286678219507 9.454856616074017e-07
6.58 1.871006034150068 0.0009267206033376971 9.203550722591538e-07
6.6000000000000005 1.8474498341715755 0.0009015704542911622 8.980632376474872e-07
6.62 1.8280519337572716 0.000878465426118687 8.79816609090424e-07
6.640000000000001 1.8090764382528877 0.0008607565594512918 8.644683318118811e-07
6.66 1.7896118282373668 0.0008459585560968804 8.500118598272932e-07
6.68 1.7713733236889333 0.00083248264044324 8.424793609577539e-07
6.7 1.7515972152175354 0.0008217785299912835 8.353016557266391e-07
6.72 1.7329166347685871 0.0008106940905294904 8.273377213031631e-07
6.74 1.7139777972537238 0.0008026292557735832 8.219425450668236e-07
6.76 1.6974270528819182 0.0007953895883221104 8.222193367348896e-07
6.78 1.6821166364372107 0.0007893224210007907 8.21438935531863e-07
6.8 1.666128899666181 0.0007823731876107784 8.190072795463514e-07
6.82 1.6501035225722196 0.000778185419882847 8.157831141894251e-07
6.84 1.6342442708334304 0.0007745951215297695 8.148533001141393e-07
6.86 1.6180976938983447 0.0007713521896703704 8.143824352195176e-07
6.88 1.6042226054822408 0.0007667079656239429 8.128311013991315e-07
6.9 1.589483971560657 0.0007634668856406498 8.106343647317724e-07
6.92 1.575453832462011 0.0007608484652849045 8.094727620961963e-07
6.94 1.5613859834049182 0.0007584179531808246 8.081446400348435e-07
6.96 1.5475759154279265 0.0007561227699295132 8.085634293999662e-07
6.98 1.5342069300037873 0.0007541031898973578 8.089308074482036e-07
7.0 1.5218595833694717 0.0007510800378388285 8.081458487213113e-07
7.0200000000000005 1.5095558958895086 0.0007495247739304681 8.085040632412233e-07
7.04 1.4971754690613641 0.0007487338012554029 8.079513828072479e-07
7.0600000000000005 1.4861373886505886 0.0007482614658398162 8.081381018154832e-07
7.08 1.4744976364819302 0.000747744548358829 8.070270956635018e-07
7.1000000000000005 1.4620476878459483 0.0007472395453094909 8.073674388519707e-07
7.12 1.4510627650177579 0.0007468112095262054 8.074525271747473e-07
7.140000000000001 1.4405746009684095 0.0007464452726328249 8.076978876757007e-07
7.16 1.4299009631225577 0.0007462069848555463 8.072045796118715e-07
7.18 1.4204457989723391 0.000745876996193503 8.072822944377726e-07
7.2 1.4099668106311367 0.0007458790320249722 8.074252376161996e-07
7.22 1.401382780274491 0.0007457232662723273 8.078617303210812e-07
7.24 1.3912580193846336 0.0007456473910432551 8.082205406740858e-07
7.26 1.3812566027614788 0.0007455056318787075 8.083386420399127e-07
7.28 1.3713643208871285 0.0007454729636646347 8.080442641960066e-07
7.3 1.3628791951066148 0.0007454122232097776 8.08001321186064e-07
7.32 1.354441262659134 0.0007453317973688444 8.079750661761691e-07
7.34 1.346070218079901 0.000745322936390189 8.080371857099288e-07
7.36 1.3379489078326394 0.0007453157218333782 8.07964199903642e-07
7.38 1.3300299229722663 0.0007452899486159015 8.079874489446249e-07
7.4 1.3218921944516437 0.0007452612223573681 8.08013070127024e-07
7.42 1.314447952146216 0.0007452298913031609 8.077120220382711e-07
7.44 1.307070725056878 0.0007451962638682672 8.076477600783735e-07
7.46 1.2996874132213476 0.0007451606129054192 8.076227911339784e-07
7.48 1.2927114899290253 0.000745121891884094 8.077884520014358e-07
7.5 1.2859513166382062 0.0007450649315379963 8.082275479419829e-07
7.5200000000000005 1.2877814432418488 0.006329272396592154 0.0016977929935741616
7.54 1.289915987241355 0.005410915346622113 0.0008670652589560368
7.5600000000000005 1.291341937328421 0.00400382709665021 0.0003788913660911449
7.58 1.2923968024450418 0.0029280750046411503 0.0001634956693570844
7.6000000000000005 1.293133978015078 0.0021909043998818013 7.500372569353233e-05
7.62 1.293639418563952 0.0017007261115422544 3.709259718832212e-05
7.640000000000001 1.2938854653980527 0.0013839292750514988 2.020572990471148e-05
7.66 1.294081471488198 0.001175289208554347 1.2362161998902358e-05
7.68 1.2941992474939368 0.0010381163997511707 8.399104242402857e-06
7.7 1.2943244268195402 0.00094442407238831 6.188878474779553e-06
7.72 1.2944177482484396 0.0008848567795419633 4.830658788100811e-06
7.74 1.2944928185247666 0.0008450462349868238 3.915817212119666e-06
7.76 1.2945477688957057 0.0008198476499476667 3.256928241513572e-06
7.78 1.2944943165752403 0.0008048585751567446 2.8154880979652583e-06
7.8 1.2944113825854353 0.0007948912488674329 2.4914842149920152e-06
7.82 1.29436500604167 0.0007897305770159237 2.2254035876844334e-06
7.84 1.2943592282750394 0.0007853352881722862 2.02100187530231e-06
7.86 1.294353466889273 0.0007821070037564844 1.8677092709156154e-06
7.88 1.2943480150859878 0.0007806049043589558 1.7458531660323387e-06
7.9 1.2943430170402084 0.0007782328905773654 1.6423108266573637e-06
7.92 1.2943385279161332 0.0007766252354118051 1.5595320836992237e-06
7.94 1.2943345513285573 0.0007755036460052328 1.499365399618643e-06
7.96 1.2943310625142739 0.0007748394018034508 1.4544353589956023e-06
7.98 1.2943280224814866 0.0007736872221871987 1.4255177360000586e-06
8.0 0.1543203635126783 0.12584366081805423 0.020670348011081925
8.02 0.1993590595358846 0.05751112894819393 0.003982665581943162
8.040000000000001 0.25385132336993094 0.026973645882077367 0.0009280956863100799
8.06 0.2924367773922568 0.012899565602067231 0.0002444371809265523
8.08 0.3166869930463332 0.006270628131122798 6.938880739186743e-05
8.1 0.3320615035238156 0.003104260227687129 2.0784859655204382e-05
8.120000000000001 0.3414655902927868 0.0015654140221665269 6.521240876488344e-06
8.14 0.3472785528749803 0.0008008835133889571 2.1165723947128267e-06
8.16 0.3508493910075582 0.00041384785159841945 6.809716041719287e-07
8.18 0.35296274977694714 0.00021754598921540266 2.4568208892327165e-07
8.2 0.3542450708032001 0.00011614039534669063 1.0534659987337257e-07
8.22 0.35496873020560477 6.419324812444905e-05 5.611578829722387e-08
8.24 0.35545642601102373 3.73689635327961e-05 3.870591663838613e-08
8.26 0.3557939802215273 2.3544528488262393e-05 3.387095835879834e-08
8.28 0.35596874573049847 1.6265175751671298e-05 3.276625035611552e-08
8.3 0.35606626385403684 1.2500985549849613e-05 3.259499317804844e-08
8.32 0.3561113122375518 1.0359866071297635e-05 3.2732545956616296e-08
8.34 0.3561494419391613 9.206983683386297e-06 3.2787850754467043e-08
8.36 0.35619187934332924 8.550163540292808e-06 3.283505338909392e-08
8.38 0.35622386517185967 8.128739493054322e-06 3.286596584737203e-08
8.4 0.3562382894694009 7.865930289171923e-06 3.2900885889474795e-08
8.42 0.356242871575538 7.644911684167416e-06 3.288491815540176e-08
8.44 0.35624561669690197 7.5400901366606635e-06 3.288046063147444e-08
8.46 0.35624726382673355 7.482008955790198e-06 3.288537570586337e-08
8.48 0.356248254084411 7.463557245418327e-06 3.2880020428975204e-08
8.5 0.3562488509150039 7.457262667706323e-06 3.287997082988194e-08
8.52 0.3562492117570875 7.455639444708866e-06 3.2880998532249406e-08
8.540000000000001 0.35624943077909504 7.456049694994493e-06 3.2881046817095564e-08
8.56 0.3562495643682288 7.455882425822619e-06 3.2880631642008755e-08
8.58 0.35624964633661593 7.457130660500161e-06 3.2882066240296826e-08
8.6 0.35624969699619125 7.456761807496175e-06 3.288367049581769e-08
8.620000000000001 0.3562497285770436 7.456764870793568e-06 3.288392760450207e-08
8.64 0.3562497484644916 7.456654369038938e-06 3.288392625325386e-08
8.66 0.3562497611345467 7.45578378728895e-06 3.2883950638868263e-08
8.68 0.3562497693123075 7.45578536055113e-06 3.288398438280957e-08
8.700000000000001 0.3562497746661839 7.4557863564793324e-06 3.288401911050415e-08
8.72 0.35624977822459775 7.455786768384479e-06 3.2884050818710635e-08
8.74 0.35624978062668994 7.455786746933149e-06 3.2884078208084897e-08
8.76 0.3562497822735304 7.455786456465138e-06 3.2884100759540006e-08
8.78 0.35624978341960556 7.455786029911014e-06 3.288411904181892e-08
8.8 0.3562497842284563 7.455785558216487e-06 3.2884133600970695e-08
8.82 0.35624978480665237 7.455785097710824e-06 3.288414503160728e-08
8.84 0.35624978522467615 7.455784678713102e-06 3.288415392500144e-08
8.86 0.3562497855298839 7.455784314477692e-06 3.2884160831859606e-08
8.88 0.356249785754579 7.455784007568872e-06 3.2884166094565986e-08
8.9 0.3562497859211568 7.455783755292813e-06 3.28841702258982e-08
8.92 0.35624978604535246 7.455783551036844e-06 3.2884173292521456e-08
8.94 0.3562497861383711 7.455783387901467e-06 3.2884175567358224e-08
8.96 0.3562497862082993 7.455783259017922e-06 3.2884177325969624e-08
8.98 0.35624978626101667 7.45578315819624e-06 3.288417869429922e-08
9.0 0.3562497863008504 7.4557830798887095e-06 3.288417980707329e-08
9.02 0.5862098269716837 0.09782272012180826 0.016067770133230987
9.040000000000001 0.7345535959736912 0.11756015971050371 0.008140880879582408
9.06 0.8318090045322246 0.11229233705833387 0.003864379451285593
9.08 0.8959152478338989 0.09956204736394196 0.0018864369297518625
9.1 0.9384438619263807 0.08567683499881565 0.0009484428699141197
9.120000000000001 0.9662989042450753 0.07333800587442506 0.0004907978206127639
9.14 0.9847625400728737 0.06297621922789917 0.000262229170600685
9.16 0.9993932191378435 0.054265247980835644 0.0001435815829162958
9.18 1.0156580713444028 0.04695845535223066 7.727173193282129e-05
9.200000000000001 1.0322726768131862 0.04086466550264217 4.615312969838357e-05
9.22 1.0498813279619306 0.03554472969640486 3.113369057620751e-05
9.24 1.0681309968801511 0.03128200740040187 2.291482491822501e-05
9.26 1.085947622033776 0.027726517558540918 1.763223964686578e-05
9.28 1.1009276806926043 0.024511671385420254 1.3900020825439796e-05
9.3 1.1052601598477678 0.02153427263195841 1.1014681148304034e-05
9.32 1.1048165261483944 0.018560405041882982 8.779607371358886e-06
9.34 1.0932397668705405 0.015727447852473472 6.99964685706091e-06
9.36 1.0733568912541407 0.01313099368242464 5.583184425244452e-06
9.38 1.0486186154427442 0.010777555809051305 4.448687067090465e-06
9.4 1.023386159419393 0.008752777825476912 3.5424213686945723e-06
9.42 1.003913567308149 0.007087943101208578 2.8193352543660203e-06
9.44 0.9997937798350152 0.005736952541896286 2.2367975294195267e-06
9.46 0.9962410382180998 0.004633398375606115 1.775972963181648e-06
9.48 0.9847649639250813 0.0037626648411846785 1.409066033536614e-06
9.5 0.9711961335066649 0.0030764814474249064 1.1180206682154762e-06
9.52 0.9562038328354081 0.0025191070652304534 8.873760359972541e-07
9.540000000000001 0.9403893646136068 0.0020823738303965404 7.072231628998778e-07
9.56 0.9276625218322271 0.0017302186284238316 5.663391904470878e-07
9.58 0.9127311176396551 0.001451498993068325 4.5612941957600983e-07
9.6 0.9010316879302327 0.0012320117426525181 3.6961935745992597e-07
9.620000000000001 0.8895499246544886 0.0010669375718417708 3.0436457369377814e-07
9.64 0.8789603005708166 0.0009362017225032656 2.5587736493878176e-07
9.66 0.8706413446901167 0.0008299404072155612 2.1964215836185938e-07
9.68 0.8612805116601332 0.0007450993187989366 1.9258656764971654e-07
9.700000000000001 0.8556291832121388 0.0006800186241168344 1.7418316936228202e-07
9.72 0.84945105082097 0.0006288482537450519 1.612503758560957e-07
9.74 0.844498972809319 0.0005870619761206141 1.5266118957918386e-07
9.76 0.8388544199769823 0.0005556446318610664 1.4664061301771553e-07
9.78 0.8336049991660578 0.0005270988522451485 1.4237504589752035e-07
9.8 0.831118490767338 0.0005082429302458296 1.4015196303737072e-07
9.82 0.8315768877867673 0.000491474407390858 1.3857032757175092e-07
9.84 0.8300842481107646 0.00047852482841119937 1.3747156775622188e-07
9.86 0.832103608014198 0.0004687500267846401 1.3688064124482893e-07
9.88 0.8325259600839323 0.00046092957450829115 1.366051547228752e-07
9.9 0.8343607822149628 0.0004540754930068434 1.3644993330824125e-07
9.92 0.8388813114350171 0.0004460511807838746 1.3610773199181197e-07
9.94 0.8429822978493677 0.00044018272325013145 1.361709580186545e-07
9.96 0.8468714206219845 0.00043509747602032777 1.3611503330872346e-07
9.98 0.8504017883908643 0.00043284946913475786 1.3604204285066626e-07
10.0 0.8541258544933252 0.0004318891509205292 1.359796918182582e-07


==> data_figures/stove_grid_t+f_vals.dat <==
0.0   -0.0   -0.0   -0.0
0.03333333333333333   -0.0   -0.0   -0.0
0.06666666666666667   -0.0   -0.0   -0.0
0.1   -0.0   -0.0   -0.0
0.13333333333333333   -0.0   -0.0   -0.0
0.16666666666666666   -0.0   -0.0   -0.0
0.2   -0.0   -0.0   -0.0
0.23333333333333334   -0.0   -0.0   -0.0
0.26666666666666666   -0.0   -0.0   -0.0
0.3   -0.0   -0.0   -0.0
0.3333333333333333   -0.0   -0.0   -0.0
0.36666666666666664   -0.0   -0.0   -0.0
0.4   -0.0   -0.0   -0.0
0.43333333333333335   -0.0   -0.0   -0.0
0.4666666666666667   -0.0   -0.0   -0.0
0.5   0.0   -0.0   -0.0
0.5333333333333333   1.1555555555555541   -0.0   -0.0
0.5666666666666667   2.288888888888887   -0.0   -0.0
0.6   3.3999999999999986   -0.0   -0.0
0.6333333333333333   4.4888888888888845   -0.0   -0.0
0.6666666666666666   5.555555555555554   -0.0   -0.0
0.7   6.600000000000001   -0.0   -0.0
0.7333333333333333   7.622222222222224   -0.0   -0.0
0.7666666666666666   8.62222222222222   -0.0   -0.0
0.8   9.6   -0.0   -0.0
0.8333333333333334   10.555555555555554   -0.0   -0.0
0.8666666666666667   11.48888888888889   -0.0   -0.0
0.9   12.399999999999999   -0.0   -0.0
0.9333333333333333   13.288888888888888   -0.0   -0.0
0.9666666666666667   14.155555555555551   -0.0   -0.0
1.0   15.0   -0.0   -0.0
1.0333333333333332   15.822222222222218   -0.0   -0.0
1.0666666666666667   16.62222222222222   -0.0   -0.0
1.1   17.400000000000002   -0.0   -0.0
1.1333333333333333   18.15555555555555   -0.0   -0.0
1.1666666666666667   18.888888888888886   -0.0   -0.0
1.2   19.599999999999994   -0.0   -0.0
1.2333333333333334   20.2888888888889   -0.0   -0.0
1.2666666666666666   20.955555555555545   -0.0   -0.0
1.3   21.6   -0.0   -0.0
1.3333333333333333   22.22222222222222   -0.0   -0.0
1.3666666666666667   22.82222222222223   -0.0   -0.0
1.4   23.4   -0.0   -0.0
1.4333333333333333   23.955555555555552   -0.0   -0.0
1.4666666666666666   24.488888888888887   -0.0   -0.0
1.5   25.0   -0.0   -0.0
1.5333333333333332   25.488888888888887   -0.0   -0.0
1.5666666666666667   25.955555555555556   -0.0   -0.0
1.6   26.4   -0.0   -0.0
1.6333333333333333   26.822222222222223   -0.0   -0.0
1.6666666666666667   27.222222222222214   -0.0   -0.0
1.7   27.599999999999998   -0.0   -0.0
1.7333333333333334   27.955555555555556   -0.0   -0.0
1.7666666666666666   28.288888888888888   -0.0   -0.0
1.8   28.599999999999994   -0.0   -0.0
1.8333333333333333   28.888888888888893   -0.0   -0.0
1.8666666666666667   29.15555555555556   -0.0   -0.0
1.9   29.399999999999995   -0.0   -0.0
1.9333333333333333   29.622222222222216   -0.0   -0.0
1.9666666666666666   29.822222222222223   -0.0   -0.0
2.0   30.0   -0.0   -0.0
2.033333333333333   30.155555555555544   -0.0   -0.0
2.0666666666666664   30.28888888888889   -0.0   -0.0
2.1   30.40000000000001   -0.0   -0.0
2.1333333333333333   30.488888888888887   -0.0   -0.0
2.1666666666666665   30.555555555555564   -0.0   -0.0
2.2   30.599999999999994   -0.0   -0.0
2.2333333333333334   30.62222222222223   -0.0   -0.0
2.2666666666666666   30.62222222222222   -0.0   -0.0
2.3   30.600000000000005   -0.0   -0.0
2.3333333333333335   30.555555555555543   -0.0   -0.0
2.3666666666666667   30.488888888888894   -0.0   -0.0
2.4   30.39999999999999   -0.0   -0.0
2.433333333333333   30.28888888888889   -0.0   -0.0
2.466666666666667   30.155555555555562   -0.0   -0.0
2.5   30.0   -0.0   -0.0
2.533333333333333   29.822222222222212   -0.0   -0.0
2.5666666666666664   29.622222222222227   -0.0   -0.0
2.6   29.400000000000006   -0.0   -0.0
2.6333333333333333   29.15555555555556   -0.0   -0.0
2.6666666666666665   28.888888888888893   -0.0   -0.0
2.7   28.599999999999994   -0.0   -0.0
2.7333333333333334   28.2888888888889   -0.0   -0.0
2.7666666666666666   27.955555555555556   -0.0   -0.0
2.8   27.60000000000001   -0.0   -0.0
2.8333333333333335   27.222222222222214   -0.0   -0.0
2.8666666666666667   26.822222222222223   -0.0   -0.0
2.9   26.399999999999988   -0.0   -0.0
2.933333333333333   25.955555555555563   -0.0   -0.0
2.966666666666667   25.488888888888894   -0.0   -0.0
3.0   25.0   0.0   -0.0
3.033333333333333   24.48888888888888   0.6611111111111079   -0.0
3.0666666666666664   23.955555555555552   1.311111111111103   -0.0
3.1   23.4   1.9500000000000028   -0.0
3.1333333333333333   22.82222222222222   2.577777777777772   -0.0
3.1666666666666665   22.222222222222232   3.1944444444444287   -0.0
3.2   21.599999999999984   3.79999999999999   -0.0
3.2333333333333334   20.955555555555563   4.394444444444456   -0.0
3.2666666666666666   20.28888888888888   4.977777777777774   -0.0
3.3   19.60000000000001   5.549999999999997   -0.0
3.3333333333333335   18.888888888888875   6.111111111111107   -0.0
3.3666666666666667   18.15555555555555   6.661111111111104   -0.0
3.4   17.400000000000002   7.200000000000006   -0.0
3.433333333333333   16.622222222222227   7.72777777777776   -0.0
3.466666666666667   15.822222222222226   8.244444444444454   -0.0
3.5   15.0   8.75   -0.0
3.533333333333333   14.155555555555548   9.244444444444433   -0.0
3.5666666666666664   13.28888888888887   9.72777777777777   -0.0
3.6   12.399999999999984   10.199999999999996   -0.0
3.6333333333333333   11.488888888888908   10.661111111111126   -0.0
3.6666666666666665   10.555555555555571   11.111111111111107   -0.0
3.6999999999999997   9.600000000000009   11.550000000000011   -0.0
3.7333333333333334   8.62222222222222   11.977777777777785   -0.0
3.7666666666666666   7.622222222222224   12.394444444444446   -0.0
3.8   6.599999999999984   12.800000000000011   -0.0
3.8333333333333335   5.555555555555536   13.194444444444446   -0.0
3.8666666666666667   4.48888888888888   13.577777777777769   -0.0
3.9   3.4000000000000163   13.949999999999996   -0.0
3.933333333333333   2.2888888888888914   14.311111111111092   -0.0
3.966666666666667   1.1555555555555586   14.66111111111113   -0.0
4.0   0.0   15.0   -0.0
4.033333333333333   -0.0   15.327777777777758   -0.0
4.066666666666666   -0.0   15.644444444444439   -0.0
4.1   -0.0   15.950000000000006   -0.0
4.133333333333333   -0.0   16.244444444444444   -0.0
4.166666666666667   -0.0   16.527777777777786   -0.0
4.2   -0.0   16.799999999999997   -0.0
4.233333333333333   -0.0   17.061111111111114   -0.0
4.266666666666667   -0.0   17.3111111111111   -0.0
4.3   -0.0   17.550000000000008   -0.0
4.333333333333333   -0.0   17.777777777777768   -0.0
4.366666666666666   -0.0   17.99444444444445   -0.0
4.4   -0.0   18.199999999999985   -0.0
4.433333333333334   -0.0   18.394444444444442   -0.0
4.466666666666667   -0.0   18.577777777777804   -0.0
4.5   -0.0   18.75   -0.0
4.533333333333333   -0.0   18.9111111111111   -0.0
4.566666666666666   -0.0   19.061111111111106   -0.0
4.6   -0.0   19.200000000000017   -0.0
4.633333333333333   -0.0   19.32777777777778   -0.0
4.666666666666667   -0.0   19.444444444444446   -0.0
4.7   -0.0   19.549999999999983   -0.0
4.733333333333333   -0.0   19.64444444444446   -0.0
4.766666666666667   -0.0   19.72777777777777   -0.0
4.8   -0.0   19.800000000000004   -0.0
4.833333333333333   -0.0   19.861111111111107   -0.0
4.866666666666666   -0.0   19.911111111111115   -0.0
4.9   -0.0   19.949999999999974   -0.0
4.933333333333334   -0.0   19.977777777777774   -0.0
4.966666666666667   -0.0   19.99444444444446   -0.0
5.0   -0.0   20.0   -0.0
5.033333333333333   -0.0   19.994444444444426   -0.0
5.066666666666666   -0.0   19.977777777777774   -0.0
5.1   -0.0   19.95000000000001   -0.0
5.133333333333333   -0.0   19.911111111111115   -0.0
5.166666666666667   -0.0   19.861111111111125   -0.0
5.2   -0.0   19.799999999999986   -0.0
5.233333333333333   -0.0   19.72777777777779   -0.0
5.266666666666667   -0.0   19.644444444444442   -0.0
5.3   -0.0   19.55   -0.0
5.333333333333333   -0.0   19.44444444444443   -0.0
5.366666666666666   -0.0   19.32777777777778   -0.0
5.4   -0.0   19.19999999999998   -0.0
5.433333333333334   -0.0   19.061111111111106   -0.0
5.466666666666667   -0.0   18.911111111111136   -0.0
5.5   -0.0   18.75   -0.0
5.533333333333333   -0.0   18.57777777777777   -0.0
5.566666666666666   -0.0   18.394444444444442   -0.0
5.6   -0.0   18.20000000000002   -0.0
5.633333333333333   -0.0   17.99444444444445   -0.0
5.666666666666667   -0.0   17.777777777777786   -0.0
5.7   -0.0   17.54999999999999   -0.0
5.733333333333333   -0.0   17.311111111111117   -0.0
5.766666666666667   -0.0   17.061111111111096   -0.0
5.8   -0.0   16.799999999999997   -0.0
5.833333333333333   -0.0   16.527777777777786   -0.0
5.866666666666666   -0.0   16.24444444444446   -0.0
5.9   -0.0   15.949999999999989   -0.0
5.933333333333334   -0.0   15.644444444444439   -0.0
5.966666666666667   -0.0   15.327777777777811   -0.0
6.0   -0.0   15.0   0.0
6.033333333333333   -0.0   14.661111111111111   0.9888888888889369
6.066666666666666   -0.0   14.31111111111111   1.955555555555577
6.1   -0.0   13.950000000000031   2.9000000000000625
6.133333333333333   -0.0   13.577777777777769   3.8222222222222513
6.166666666666667   -0.0   13.194444444444464   4.722222222222214
6.2   -0.0   12.799999999999976   5.599999999999952
6.233333333333333   -0.0   12.394444444444446   6.455555555555534
6.266666666666667   -0.0   11.977777777777767   7.288888888888891
6.3   -0.0   11.550000000000011   8.100000000000023
6.333333333333333   -0.0   11.111111111111107   8.888888888888928
6.366666666666666   -0.0   10.661111111111126   9.655555555555608
6.4   -0.0   10.19999999999996   10.39999999999992
6.433333333333334   -0.0   9.727777777777824   11.12222222222222
6.466666666666667   -0.0   9.244444444444468   11.822222222222223
6.5   -0.0   8.75   12.5
6.533333333333333   -0.0   8.244444444444419   13.155555555555551
6.566666666666666   -0.0   7.72777777777776   13.788888888888948
6.6   -0.0   7.200000000000024   14.400000000000048
6.633333333333333   -0.0   6.661111111111104   14.988888888888923
6.666666666666667   -0.0   6.111111111111107   15.5555555555555
6.7   -0.0   5.549999999999997   16.099999999999994
6.733333333333333   -0.0   4.977777777777739   16.62222222222219
6.766666666666667   -0.0   4.394444444444474   17.122222222222234
6.8   -0.0   3.8000000000000256   17.60000000000005
6.833333333333333   -0.0   3.1944444444444287   18.05555555555557
6.866666666666666   -0.0   2.5777777777777544   18.488888888888937
6.8999999999999995   -0.0   1.9500000000000384   18.899999999999935
6.933333333333334   -0.0   1.3111111111111384   19.28888888888885
6.966666666666667   -0.0   0.6611111111111256   19.655555555555537
7.0   -0.0   0.0   20.0
7.033333333333333   -0.0   -0.0   20.322222222222237
7.066666666666666   -0.0   -0.0   20.62222222222225
7.1   -0.0   -0.0   20.900000000000034
7.133333333333333   -0.0   -0.0   21.155555555555594
7.166666666666667   -0.0   -0.0   21.388888888888857
7.2   -0.0   -0.0   21.599999999999966
7.233333333333333   -0.0   -0.0   21.78888888888885
7.266666666666667   -0.0   -0.0   21.955555555555577
7.3   -0.0   -0.0   22.10000000000001
7.333333333333333   -0.0   -0.0   22.222222222222285
7.366666666666666   -0.0   -0.0   22.322222222222265
7.3999999999999995   -0.0   -0.0   22.39999999999995
7.433333333333334   -0.0   -0.0   22.45555555555555
7.466666666666667   -0.0   -0.0   22.48888888888885
7.5   -0.0   -0.0   22.5
7.533333333333333   -0.0   -0.0   22.488888888888923
7.566666666666666   -0.0   -0.0   22.45555555555562
7.6   -0.0   -0.0   22.40000000000002
7.633333333333333   -0.0   -0.0   22.322222222222265
7.666666666666667   -0.0   -0.0   22.222222222222143
7.7   -0.0   -0.0   22.099999999999937
7.733333333333333   -0.0   -0.0   21.955555555555577
7.766666666666667   -0.0   -0.0   21.78888888888892
7.8   -0.0   -0.0   21.600000000000037
7.833333333333333   -0.0   -0.0   21.38888888888893
7.866666666666666   -0.0   -0.0   21.155555555555594
7.8999999999999995   -0.0   -0.0   20.899999999999963
7.933333333333334   -0.0   -0.0   20.622222222222177
7.966666666666667   -0.0   -0.0   20.322222222222237
8.0   -0.0   -0.0   20.0
8.033333333333333   -0.0   -0.0   19.655555555555537
8.066666666666666   -0.0   -0.0   19.28888888888892
8.1   -0.0   -0.0   18.900000000000006
8.133333333333333   -0.0   -0.0   18.488888888888937
8.166666666666666   -0.0   -0.0   18.05555555555557
8.2   -0.0   -0.0   17.59999999999991
8.233333333333333   -0.0   -0.0   17.122222222222234
8.266666666666666   -0.0   -0.0   16.622222222222263
8.3   -0.0   -0.0   16.099999999999994
8.333333333333334   -0.0   -0.0   15.555555555555571
8.366666666666667   -0.0   -0.0   14.988888888888852
8.4   -0.0   -0.0   14.399999999999977
8.433333333333334   -0.0   -0.0   13.788888888888806
8.466666666666667   -0.0   -0.0   13.15555555555548
8.5   -0.0   -0.0   12.5
8.533333333333333   -0.0   -0.0   11.822222222222223
8.566666666666666   -0.0   -0.0   11.122222222222291
8.6   -0.0   -0.0   10.400000000000063
8.633333333333333   -0.0   -0.0   9.65555555555568
8.666666666666666   -0.0   -0.0   8.888888888889
8.7   -0.0   -0.0   8.100000000000165
8.733333333333333   -0.0   -0.0   7.2888888888890335
8.766666666666666   -0.0   -0.0   6.455555555555748
8.8   -0.0   -0.0   5.599999999999881
8.833333333333334   -0.0   -0.0   4.722222222222143
8.866666666666667   -0.0   -0.0   3.822222222222109
8.9   -0.0   -0.0   2.8999999999999204
8.933333333333334   -0.0   -0.0   1.955555555555577
8.966666666666667   -0.0   -0.0   0.9888888888889369
9.0   -0.0   -0.0   0.0
9.033333333333333   -0.0   -0.0   -0.0
9.066666666666666   -0.0   -0.0   -0.0
9.1   -0.0   -0.0   -0.0
9.133333333333333   -0.0   -0.0   -0.0
9.166666666666666   -0.0   -0.0   -0.0
9.2   -0.0   -0.0   -0.0
9.233333333333333   -0.0   -0.0   -0.0
9.266666666666666   -0.0   -0.0   -0.0
9.3   -0.0   -0.0   -0.0
9.333333333333334   -0.0   -0.0   -0.0
9.366666666666667   -0.0   -0.0   -0.0
9.4   -0.0   -0.0   -0.0
9.433333333333334   -0.0   -0.0   -0.0
9.466666666666667   -0.0   -0.0   -0.0
9.5   -0.0   -0.0   -0.0
9.533333333333333   -0.0   -0.0   -0.0
9.566666666666666   -0.0   -0.0   -0.0
9.6   -0.0   -0.0   -0.0
9.633333333333333   -0.0   -0.0   -0.0
9.666666666666666   -0.0   -0.0   -0.0
9.7   -0.0   -0.0   -0.0
9.733333333333333   -0.0   -0.0   -0.0
9.766666666666666   -0.0   -0.0   -0.0
9.8   -0.0   -0.0   -0.0
9.833333333333334   -0.0   -0.0   -0.0
9.866666666666667   -0.0   -0.0   -0.0
9.9   -0.0   -0.0   -0.0
9.933333333333334   -0.0   -0.0   -0.0
9.966666666666667   -0.0   -0.0   -0.0
10.0   -0.0   -0.0   -0.0


==> data_figures/stove_grid_t+leverage_scores.dat <==
0.0   0.0
0.03333333333333333   0.0
0.06666666666666667   0.0
0.1   0.0
0.13333333333333333   0.0
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   8.518093693703785e-06
0.5666666666666667   3.3420286980955894e-05
0.6   7.374262399257118e-05
0.6333333333333333   0.0001285400499548407
0.6666666666666666   0.00019688641118952965
0.7   0.0002778744551138756
0.7333333333333333   0.0003706158302405917
0.7666666666666666   0.0004742410861778649
0.8   0.0005878996736293563
0.8333333333333334   0.0007107599443942022
0.8666666666666667   0.0008420091513670119
0.9   0.0009808534485378682
0.9333333333333333   0.0011265178909923286
0.9666666666666667   0.0012782464349114276
1.0   0.0014353019375716717
1.0333333333333332   0.001596966157345038
1.0666666666666667   0.001762539753698985
1.1   0.0019313422871964404
1.1333333333333333   0.002102712219495805
1.1666666666666667   0.002276006913350962
1.2   0.0024506026326112556
1.2333333333333334   0.002625894542221523
1.2666666666666666   0.0028012967082220457
1.3   0.0029762420977486187
1.3333333333333333   0.0031501825790324752
1.3666666666666667   0.0033225889214003467
1.4   0.0034929507952744182
1.4333333333333333   0.0036607767721723757
1.4666666666666666   0.0038255943247073546
1.5   0.003986949826587975
1.5333333333333332   0.004144408552618334
1.5666666666666667   0.004297554678697997
1.6   0.00444599128182201
1.6333333333333333   0.004589340340080884
1.6666666666666667   0.004727242732660605
1.7   0.00485935823984265
1.7333333333333334   0.004985365543003948
1.7666666666666666   0.005104962224616917
1.8   0.005217864768249442
1.8333333333333333   0.005323808558564882
1.8666666666666667   0.005422547881322075
1.9   0.005513855923375331
1.9333333333333333   0.005597524772674433
1.9666666666666666   0.005673365418264641
2.0   0.005741207750286685
2.033333333333333   0.0058009005599767675
2.0666666666666664   0.005852311539666583
2.1   0.005895327282783271
2.1333333333333333   0.005929853283849467
2.1666666666666665   0.005955813938483273
2.2   0.0059731525433982646
2.2333333333333334   0.005981831296403504
2.2666666666666666   0.0059818312964035
2.3   0.005973152543398267
2.3333333333333335   0.005955813938483268
2.3666666666666667   0.0059298532838494705
2.4   0.005895327282783269
2.433333333333333   0.005852311539666583
2.466666666666667   0.005800900559976772
2.5   0.005741207750286685
2.533333333333333   0.005673365418264636
2.5666666666666664   0.005597524772674438
2.6   0.005513855923375331
2.6333333333333333   0.005422547881322075
2.6666666666666665   0.005323808558564882
2.7   0.005217864768249442
2.7333333333333334   0.00510496222461692
2.7666666666666666   0.004985365543003948
2.8   0.004859358239842655
2.8333333333333335   0.004727242732660605
2.8666666666666667   0.004589340340080884
2.9   0.004445991281822003
2.933333333333333   0.004297554678698003
2.966666666666667   0.00414440855261834
3.0   0.003986949826587975
3.033333333333333   0.003810141192303537
3.0666666666666664   0.003642285462388861
3.1   0.0034832982870976023
3.1333333333333333   0.003333122044943013
3.1666666666666665   0.003191725842697917
3.2   0.003059105515394703
3.2333333333333334   0.0029352836263253817
3.2666666666666666   0.0028203094670414923
3.3   0.0027142590573541944
3.3333333333333335   0.002617235145334199
3.3666666666666667   0.0025293672073118225
3.4   0.002450811447876948
3.433333333333333   0.002381750799879027
3.466666666666667   0.0023223949244271192
3.5   0.0022729802108898333
3.533333333333333   0.002233769776895379
3.5666666666666664   0.0022050534683315465
3.6   0.0021871478593456957
3.6333333333333333   0.0021803962523447803
3.6666666666666665   0.002185168677995297
3.6999999999999997   0.0022018618952233783
3.7333333333333334   0.002230899391214688
3.7666666666666666   0.0022727313814145016
3.8   0.002327834809527661
3.8333333333333335   0.00239671334751859
3.8666666666666667   0.0024798973956112877
3.9   0.0025779440822893494
3.933333333333333   0.0026914372642959233
3.966666666666667   0.0028209875266337827
4.0   0.00296723218256521
4.033333333333333   0.0030983280822349944
4.066666666666666   0.00322767132048118
4.1   0.00335498349033354
4.133333333333333   0.003479995953487471
4.166666666666667   0.00360244984030401
4.2   0.003722096049809797
4.233333333333333   0.003838695249697115
4.266666666666667   0.003952017876323847
4.3   0.004061844134713522
4.333333333333333   0.004167963998555244
4.366666666666666   0.004270177210203804
4.4   0.004368293280679548
4.433333333333334   0.0044621314896685135
4.466666666666667   0.004551520885522307
4.5   0.004636300285258141
4.533333333333333   0.0047163182745589135
4.566666666666666   0.004791433207773113
4.6   0.00486151320791485
4.633333333333333   0.004926436166663824
4.666666666666667   0.004986089744365409
4.7   0.005040371370030565
4.733333333333333   0.00508918824133593
4.766666666666667   0.005132457324623654
4.8   0.005170105354901621
4.833333333333333   0.005202068835843274
4.866666666666666   0.005228294039787706
4.9   0.0052487370077395875
4.933333333333334   0.0052633635493692914
4.966666666666667   0.005272149243012746
5.0   0.005275079435671487
5.033333333333333   0.005272149243012725
5.066666666666666   0.0052633635493692914
5.1   0.005248737007739602
5.133333333333333   0.005228294039787706
5.166666666666667   0.005202068835843286
5.2   0.005170105354901611
5.233333333333333   0.005132457324623659
5.266666666666667   0.005089188241335919
5.3   0.005040371370030579
5.333333333333333   0.004986089744365403
5.366666666666666   0.004926436166663824
5.4   0.004861513207914831
5.433333333333334   0.004791433207773113
5.466666666666667   0.00471631827455893
5.5   0.004636300285258141
5.533333333333333   0.004551520885522288
5.566666666666666   0.0044621314896685135
5.6   0.004368293280679569
5.633333333333333   0.004270177210203804
5.666666666666667   0.004167963998555253
5.7   0.004061844134713511
5.733333333333333   0.003952017876323856
5.766666666666667   0.0038386952496971107
5.8   0.003722096049809797
5.833333333333333   0.00360244984030401
5.866666666666666   0.003479995953487478
5.9   0.003354983490333532
5.933333333333334   0.00322767132048118
5.966666666666667   0.0030983280822350153
6.0   0.00296723218256521
6.033333333333333   0.002813999522332013
6.066666666666666   0.002687809215284949
6.1   0.0025872083252236507
6.133333333333333   0.0025107911475596182
6.166666666666667   0.002457199209316371
6.2   0.002425121269129254
6.233333333333333   0.002413293317245627
6.266666666666667   0.002420498575524694
6.3   0.0024455674974376263
6.333333333333333   0.0024873777680674888
6.366666666666666   0.002544854304109318
6.4   0.0026169692538699505
6.433333333333334   0.002702741997268405
6.466666666666667   0.0028012391458353083
6.5   0.0029115745427134064
6.533333333333333   0.0030329092626573155
6.566666666666666   0.003164451612033617
6.6   0.003305457128820721
6.633333333333333   0.003455228582609022
6.666666666666667   0.0036131159746008224
6.7   0.0037785165376104414
6.733333333333333   0.003950874736063939
6.766666666666667   0.004129682265999473
6.8   0.004314478055067002
6.833333333333333   0.004504848262528428
6.866666666666666   0.004700426279257661
6.8999999999999995   0.004900892727740376
6.933333333333334   0.005105975462074409
6.966666666666667   0.005315449567969314
7.0   0.005529137362746626
7.033333333333333   0.005708733642127131
7.066666666666666   0.005878524235308151
7.1   0.0060379562285534
7.133333333333333   0.006186517664699677
7.166666666666667   0.0063237375431567655
7.2   0.00644918581990764
7.233333333333333   0.006562473407508243
7.266666666666667   0.006663252175087592
7.3   0.0067512149483477165
7.333333333333333   0.006826095509563786
7.366666666666666   0.0068876685975839125
7.3999999999999995   0.006935749907829339
7.433333333333334   0.006970196092294498
7.466666666666667   0.00699090475954661
7.5   0.006997814474726197
7.533333333333333   0.006990904759546672
7.566666666666666   0.00697019609229455
7.6   0.006935749907829384
7.633333333333333   0.0068876685975839125
7.666666666666667   0.0068260955095636915
7.7   0.0067512149483476575
7.733333333333333   0.006663252175087592
7.766666666666667   0.00656247340750828
7.8   0.0064491858199076935
7.833333333333333   0.0063237375431568115
7.866666666666666   0.006186517664699677
7.8999999999999995   0.006037956228553372
7.933333333333334   0.005878524235308117
7.966666666666667   0.005708733642127131
8.0   0.005529137362746626
8.033333333333333   0.00534032926747596
8.066666666666666   0.005142944183197566
8.1   0.004937657893366813
8.133333333333333   0.004725187138012268
8.166666666666666   0.004506289613735443
8.2   0.004281763973710944
8.233333333333333   0.004052449827686587
8.266666666666666   0.0038192277419829704
8.3   0.003583019239493882
8.333333333333334   0.0033447867996862354
8.366666666666667   0.0031055338585998836
8.4   0.002866304808847841
8.433333333333334   0.002628184999616076
8.466666666666667   0.00239230073666372
8.5   0.0021598192823229032
8.533333333333333   0.001931948855498768
8.566666666666666   0.0017099386316696153
8.6   0.0014950787428867065
8.633333333333333   0.0012887002777744478
8.666666666666666   0.0010921752815302261
8.7   0.0009069167559245521
8.733333333333333   0.0007343786593009345
8.766666666666666   0.0005760559065759957
8.8   0.000433484369239317
8.833333333333334   0.0003082408753537271
8.866666666666667   0.00020194320955492192
8.9   0.00011625011305174148
8.933333333333334   5.286128362606271e-05
8.966666666666667   1.3517375632814905e-05
9.0   0.0
9.033333333333333   0.0
9.066666666666666   0.0
9.1   0.0
9.133333333333333   0.0
9.166666666666666   0.0
9.2   0.0
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/stove_nrand_quantiles_rel_L2H1.dat <==
1.57546288e-01 1.56479198e-01 1.45744239e-01 1.45605410e-01 1.29993853e-01 1.06504091e-01 1.06494706e-01 1.06488029e-01 1.06442119e-01 6.29722956e-02 5.24120489e-05 4.08970293e-06 5.82786541e-07
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08
1.06492765e-01 3.95387101e-06 3.50527039e-06 3.48952966e-06 3.46981543e-06 3.28627232e-06 3.02333944e-06 2.34543654e-06 2.26848137e-06 1.33537287e-06 4.78067306e-07 2.03734371e-07 4.86144788e-09
5.58417094e-04 1.54838169e-04 0              1.06235451e-04 0              0              0              0              1.22427986e-05 4.78654516e-06 4.17064229e-06 3.55143945e-06 5.27670815e-07

